DGAP: Efficient Dynamic Graph Analysis on Persistent Memory

Dynamic graphs, featuring continuously updated vertices and edges, have grown in importance for numerous real-world applications. To accommodate this, graph frameworks, particularly their internal data structures, must support both persistent graph updates and rapid graph analysis simultaneously, leading to complex designs to orchestrate `fast but volatile' and `persistent but slow' storage devices. Emerging persistent memory technologies, such as Optane DCPMM, offer a promising alternative to simplify the designs by providing data persistence, low latency, and high IOPS together. In light of this, we propose DGAP, a framework for efficient dynamic graph analysis on persistent memory. Unlike traditional dynamic graph frameworks, which combine multiple graph data structures (e.g., edge list or adjacency list) to achieve the required performance, DGAP utilizes a single mutable Compressed Sparse Row (CSR) graph structure with new designs for persistent memory to construct the framework. Specifically, DGAP introduces a \textit{per-section edge log} to reduce write amplification on persistent memory; a \textit{per-thread undo log} to enable high-performance, crash-consistent rebalancing operations; and a data placement schema to minimize in-place updates on persistent memory. Our extensive evaluation results demonstrate that DGAP can achieve up to $3.2\times$ better graph update performance and up to $3.77\times$ better graph analysis performance compared to state-of-the-art dynamic graph frameworks for persistent memory, such as XPGraph, LLAMA, and GraphOne.

==> discussion.txt <==
- Importance of graph persistence for graph analysis
- Graphs are huge
- Graphs are dynamic


Section 1: Introduction

P1: Graph applications that need both updating graphs continuously and persistently and conducting graph analysis.

P2: Show the plot (Figure 1(a)) and discuss that the existing solutions will have fundamental issues.
[compare with LLAMA and GraphOne on both SSD and PMEM]

P3: Persistent memory device emerged. Intel Optane is an example. It has xxx features. They have the potential to address the previous issues. 

P4: In this study, we plan to build DGAP (discuss it based on Plot Figure 1(b)). To do that, we need to design graph storage format on the unified storage device. Briefly talk about existing graph storage formats on SSD or DRAM. [compare with BAL or LSM (we need to find out something easy to compare with) tree on PMEM only]. Our key idea is to leverage CSR due to its cache coherence; leverage PMA-CSR to support mutability. However, there are multiple challenges. 1) nearby updates (high write amplification); 2) DRAM as a cache. How to determine the placement of data and metadata to guarantee data persistence; 3) parallel nature of PMEM device needs to re-think how to parallel the graph storage?

P5: Contributions. In summary, we have three contributions: 
1) first pmem-based ..
2) we designed and implemented log-based .., carefully data/metadata placement, and parallism implementation..
3) we conducted extensive evaluations to confirm...


For evaluations, we do need to consider: 
1) graph insertion workloads;
2) different graph patterns;
3) different graph sizes.
We need to anlayze them in the evaluations.

Section 2.4: Issues of PMA-based CSR on DCPMM

1. Reduce PM access by DRAM/PMEM data placement (we address this by placing vertex-array in DRAM).

Ans: 

2. Write amplification overhead (we address this by per-section edge log)

Ans: Just show counter for 1 edge we

3. Crash consistent overhead of PMA-rebalance (we address this by per-thread fixed length undo log).

Ans: show transaction overhead by two extreme case: PMDK transaction Vs. without transaction in PMA-rebalance.

